Predicting the near-wall region of turbulence through convolutional neural networks

Modelling the near-wall region of wall-bounded turbulent flows is a widespread practice to reduce the computational cost of large-eddy simulations (LESs) at high Reynolds number. As a first step towards a data-driven wall-model, a neural-network-based approach to predict the near-wall behaviour in a turbulent open channel flow is investigated. The fully-convolutional network (FCN) proposed by Guastoni et al. [preprint, arXiv:2006.12483] is trained to predict the two-dimensional velocity-fluctuation fields at $y^{+}_{\rm target}$, using the sampled fluctuations in wall-parallel planes located farther from the wall, at $y^{+}_{\rm input}$. The data for training and testing is obtained from a direct numerical simulation (DNS) at friction Reynolds numbers $Re_{\tau} = 180$ and $550$. The turbulent velocity-fluctuation fields are sampled at various wall-normal locations, i.e. $y^{+} = \{15, 30, 50, 80, 100, 120, 150\}$. At $Re_{\tau}=550$, the FCN can take advantage of the self-similarity in the logarithmic region of the flow and predict the velocity-fluctuation fields at $y^{+} = 50$ using the velocity-fluctuation fields at $y^{+} = 100$ as input with less than 20% error in prediction of streamwise-fluctuations intensity. These results are an encouraging starting point to develop a neural-network based approach for modelling turbulence at the wall in numerical simulations.

==> instructions_for_ETMM_paper.txt <==
%%%%%%%%%%%%%%%%%%%. INSTRUCTIONS %%%%%%%%%%%%%%%%%%%%%%%

% ETMM12 papers are to be prepared in a two-column, single-space format. The typeface is Times Roman 10 pts.  Margins are: $25$mm on all four sides. Pages should not be numbered.

% Sections should be numbered, except for the Abstract, References and Acknowledgements.  Section titles should be in Times Roman 12 pts. Bold. Paragraphs should be indented. The text in columns should be both left and right justified.

% \begin{figure}[htp]
% \begin{center}
% \includegraphics*[width=0.8\linewidth]{figure1}
% \caption{\label{fig:graph1} Example of a plot.}
% \end{center}
% \end{figure}

% Figures are to be inserted as illustrated by Figures 1 and 2 below.  The best approach is to insert figures into tables, as is shown below, but the table boundaries should not appear in the actual paper (this can be controlled with the \textit{Borders and Shading} function in the \textit{Tables} menu.

% Care should be taken with colours as papers will be printed in black and white, in addition to being issued on a CDR.

% Publications should be referred to in the text by authors’ surnames and year of publication in brackets, e.g. Smith and Martin (1997) and Jones et al (2002).  The list of references should be alphabetical.

% When the paper is to be uploaded (in .pdf format only), the following file designation should be chosen: ETMM12\_authorname.pdf, where `authorname' is the name of the first author. 

% Authors should note that by uploading their manuscripts, authors agree to the manuscripts being included in the proceedings.  Authors retain Copyright and can use the material for further publication elsewhere, e.g., in the special issues arising from ETMM12.

%  Final submission of the full papers follows the same process as the submission of the abstracts, i.e., via the http://www.easyacademia.org website, except that the authors will have just one step to go through, where they upload their final paper.




% \section{ Mathematical formulation}


% Formulae should be inserted in standard scientific notation and typeface, centred in columns, as illustrated below.
% \begin{equation} \label{eq:rstar}
% \overline{R}^* = W_e  \left(  \frac{dU_e}{dS} \nu \right)^{-1/2} 
% \end{equation}
% where symbols are to be defined. For example, $\overline{R}^* $ is a parameter, and Equation (\ref{eq:rstar}) is valid for an edge angle of $\phi \ge 60^\circ$

% \begin{figure}[htp]
% \begin{center}
% \includegraphics*[width=0.8\linewidth]{figure2}
% \caption{\label{fig:graph2} Example of embedded picture.}
% \end{center}
% \end{figure}

% \section{ Conclusions }

% The format of references is exemplified below.  Journals names should be in italics, authors’ surnames should precede initials and the year of publication, in brackets, should directly follow the authors’ names.  The titles of publications should be included.

